Out of Sight, Out of Place: Detecting and Assessing Swapped Arguments

Programmers often add meaningful information about program semantics when naming program entities such as variables, functions, and macros. However, static analysis tools typically discount this information when they look for bugs in a program. In this work, we describe the design and implementation of a static analysis checker called SwapD, which uses the natural language information in programs to warn about mistakenly-swapped arguments at call sites. SwapD combines two independent detection strategies to improve the effectiveness of the overall checker. We present the results of a comprehensive evaluation of SwapD over a large corpus of C and C++ programs totaling 417 million lines of code. In this evaluation, SwapD found 154 manually-vetted real-world cases of mistakenly-swapped arguments, suggesting that such errors, while not pervasive in released code, are a real problem and a worthwhile target for static analysis.

==> data/arg_morphemes_greedy.csv <==
morphemes,count
1,31745986
2,15656940
-1,11029739
3,5123622
4,2335562
5,951224
6,399885
0,245962
7,197901
8,97462
9,30178
10,16318
11,15311
14,12486
12,10059
16,7822
13,7363
15,5737
17,3267
18,2879
20,2415
19,1293
21,315
22,196
23,111
26,72
77,60
75,60
76,55
30,54
74,54
25,46
24,43
32,42
27,32
35,29
29,28
28,23
33,15
37,13
34,12
68,12
54,9
44,9
93,8
36,8
42,8
45,7
31,6
95,4
51,3
46,3
79,2
47,2
65,2
71,1
80,1
61,1


==> data/param_morphemes_greedy.csv <==
morphemes,count
1,5328678
2,1707196
-1,387052
3,333022
4,64002
5,14482
6,8137
7,3958
8,857
9,518
10,153
12,82
16,45
13,45
11,35
0,20
14,15
17,4
15,3
20,3


==> data/tp-args.csv <==
2,54,3957000
3,51,1789000
4,11,835000
5,11,412000
6,5,208000
7,5,102000
$\geq$8,9,205147
